On the Emergence of Whole-body Strategies from Humanoid Robot Push-recovery Learning

Balancing and push-recovery are essential capabilities enabling humanoid robots to solve complex locomotion tasks. In this context, classical control systems tend to be based on simplified physical models and hard-coded strategies. Although successful in specific scenarios, this approach requires demanding tuning of parameters and switching logic between specifically-designed controllers for handling more general perturbations. We apply model-free Deep Reinforcement Learning for training a general and robust humanoid push-recovery policy in a simulation environment. Our method targets high-dimensional whole-body humanoid control and is validated on the iCub humanoid. Reward components incorporating expert knowledge on humanoid control enable fast learning of several robust behaviors by the same policy, spanning the entire body. We validate our method with extensive quantitative analyses in simulation, including out-of-sample tasks which demonstrate policy robustness and generalization, both key requirements towards real-world robot deployment.

==> figures/_avg_reward.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures_old/test_bar_plot.tikz <==
\begin{tikzpicture}

\definecolor{color0}{rgb}{0,0.501960784313725,0.501960784313725}
\definecolor{color1}{rgb}{0.705882352941177,0.784313725490196,0.658823529411765}
\definecolor{color2}{rgb}{0.964705882352941,0.929411764705882,0.741176470588235}
\definecolor{color3}{rgb}{0.929411764705882,0.733333333333333,0.541176470588235}
\definecolor{color4}{rgb}{0.792156862745098,0.337254901960784,0.172549019607843}

\begin{axis}[
legend cell align={left},
legend columns=5,
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.5,-0.45)},
  anchor=south,
  draw=white!80!black
},
tick align=outside,
tick pos=left,
title={Counterbalanced forces},
x grid style={white!69.0196078431373!black},
xmin=0.5, xmax=23.5,
xtick style={color=black},
xtick={3,9,15,21},
xticklabels={0.1 s,0.2 s,0.3 s,0.4 s},
y grid style={white!90!black},
ylabel={base},
ymajorgrids,
ymin=-1.55, ymax=32.55,
ytick style={color=black}
]
\addplot [color0]
table {%
0.75 14
1.25 14
1.25 20
0.75 20
0.75 14
};
\addlegendentry{100 N}
\addplot [black, dashed, forget plot]
table {%
1 14
1 9
};
\addplot [black, dashed, forget plot]
table {%
1 20
1 27
};
\addplot [black, forget plot]
table {%
0.875 9
1.125 9
};
\addplot [black, forget plot]
table {%
0.875 27
1.125 27
};
\addplot [color1]
table {%
1.75 14
2.25 14
2.25 20
1.75 20
1.75 14
};
\addlegendentry{150 N}
\addplot [black, dashed, forget plot]
table {%
2 14
2 9
};
\addplot [black, dashed, forget plot]
table {%
2 20
2 27
};
\addplot [black, forget plot]
table {%
1.875 9
2.125 9
};
\addplot [black, forget plot]
table {%
1.875 27
2.125 27
};
\addplot [color2]
table {%
2.75 14
3.25 14
3.25 20
2.75 20
2.75 14
};
\addlegendentry{200 N}
\addplot [black, dashed, forget plot]
table {%
3 14
3 9
};
\addplot [black, dashed, forget plot]
table {%
3 20
3 27
};
\addplot [black, forget plot]
table {%
2.875 9
3.125 9
};
\addplot [black, forget plot]
table {%
2.875 27
3.125 27
};
\addplot [color3]
table {%
3.75 14
4.25 14
4.25 20
3.75 20
3.75 14
};
\addlegendentry{250 N}
\addplot [black, dashed, forget plot]
table {%
4 14
4 9
};
\addplot [black, dashed, forget plot]
table {%
4 20
4 27
};
\addplot [black, forget plot]
table {%
3.875 9
4.125 9
};
\addplot [black, forget plot]
table {%
3.875 27
4.125 27
};
\addplot [color4]
table {%
4.75 13.25
5.25 13.25
5.25 20
4.75 20
4.75 13.25
};
\addlegendentry{300 N}
\addplot [black, dashed, forget plot]
table {%
5 13.25
5 9
};
\addplot [black, dashed, forget plot]
table {%
5 20
5 27
};
\addplot [black, forget plot]
table {%
4.875 9
5.125 9
};
\addplot [black, forget plot]
table {%
4.875 27
5.125 27
};
\addplot [color0, forget plot]
table {%
6.75 14
7.25 14
7.25 20
6.75 20
6.75 14
};
\addplot [black, dashed, forget plot]
table {%
7 14
7 9
};
\addplot [black, dashed, forget plot]
table {%
7 20
7 27
};
\addplot [black, forget plot]
table {%
6.875 9
7.125 9
};
\addplot [black, forget plot]
table {%
6.875 27
7.125 27
};
\addplot [color1, forget plot]
table {%
7.75 14
8.25 14
8.25 20
7.75 20
7.75 14
};
\addplot [black, dashed, forget plot]
table {%
8 14
8 9
};
\addplot [black, dashed, forget plot]
table {%
8 20
8 27
};
\addplot [black, forget plot]
table {%
7.875 9
8.125 9
};
\addplot [black, forget plot]
table {%
7.875 27
8.125 27
};
\addplot [color2, forget plot]
table {%
8.75 12
9.25 12
9.25 20
8.75 20
8.75 12
};
\addplot [black, dashed, forget plot]
table {%
9 12
9 5
};
\addplot [black, dashed, forget plot]
table {%
9 20
9 31
};
\addplot [black, forget plot]
table {%
8.875 5
9.125 5
};
\addplot [black, forget plot]
table {%
8.875 31
9.125 31
};
\addplot [color3, forget plot]
table {%
9.75 6.25
10.25 6.25
10.25 17
9.75 17
9.75 6.25
};
\addplot [black, dashed, forget plot]
table {%
10 6.25
10 0
};
\addplot [black, dashed, forget plot]
table {%
10 17
10 31
};
\addplot [black, forget plot]
table {%
9.875 0
10.125 0
};
\addplot [black, forget plot]
table {%
9.875 31
10.125 31
};
\addplot [color4, forget plot]
table {%
10.75 2.25
11.25 2.25
11.25 12
10.75 12
10.75 2.25
};
\addplot [black, dashed, forget plot]
table {%
11 2.25
11 0
};
\addplot [black, dashed, forget plot]
table {%
11 12
11 21
};
\addplot [black, forget plot]
table {%
10.875 0
11.125 0
};
\addplot [black, forget plot]
table {%
10.875 21
11.125 21
};
\addplot [color0, forget plot]
table {%
12.75 13.25
13.25 13.25
13.25 20
12.75 20
12.75 13.25
};
\addplot [black, dashed, forget plot]
table {%
13 13.25
13 8
};
\addplot [black, dashed, forget plot]
table {%
13 20
13 27
};
\addplot [black, forget plot]
table {%
12.875 8
13.125 8
};
\addplot [black, forget plot]
table {%
12.875 27
13.125 27
};
\addplot [color1, forget plot]
table {%
13.75 11
14.25 11
14.25 19
13.75 19
13.75 11
};
\addplot [black, dashed, forget plot]
table {%
14 11
14 2
};
\addplot [black, dashed, forget plot]
table {%
14 19
14 31
};
\addplot [black, forget plot]
table {%
13.875 2
14.125 2
};
\addplot [black, forget plot]
table {%
13.875 31
14.125 31
};
\addplot [color2, forget plot]
table {%
14.75 4
15.25 4
15.25 11
14.75 11
14.75 4
};
\addplot [black, dashed, forget plot]
table {%
15 4
15 0
};
\addplot [black, dashed, forget plot]
table {%
15 11
15 21
};
\addplot [black, forget plot]
table {%
14.875 0
15.125 0
};
\addplot [black, forget plot]
table {%
14.875 21
15.125 21
};
\addplot [color3, forget plot]
table {%
15.75 2
16.25 2
16.25 5
15.75 5
15.75 2
};
\addplot [black, dashed, forget plot]
table {%
16 2
16 0
};
\addplot [black, dashed, forget plot]
table {%
16 5
16 9
};
\addplot [black, forget plot]
table {%
15.875 0
16.125 0
};
\addplot [black, forget plot]
table {%
15.875 9
16.125 9
};
\addplot [color4, forget plot]
table {%
16.75 0
17.25 0
17.25 2
16.75 2
16.75 0
};
\addplot [black, dashed, forget plot]
table {%
17 0
17 0
};
\addplot [black, dashed, forget plot]
table {%
17 2
17 5
};
\addplot [black, forget plot]
table {%
16.875 0
17.125 0
};
\addplot [black, forget plot]
table {%
16.875 5
17.125 5
};
\addplot [color0, forget plot]
table {%
18.75 11
19.25 11
19.25 19
18.75 19
18.75 11
};
\addplot [black, dashed, forget plot]
table {%
19 11
19 0
};
\addplot [black, dashed, forget plot]
table {%
19 19
19 31
};
\addplot [black, forget plot]
table {%
18.875 0
19.125 0
};
\addplot [black, forget plot]
table {%
18.875 31
19.125 31
};
\addplot [color1, forget plot]
table {%
19.75 7.25
20.25 7.25
20.25 16
19.75 16
19.75 7.25
};
\addplot [black, dashed, forget plot]
table {%
20 7.25
20 0
};
\addplot [black, dashed, forget plot]
table {%
20 16
20 24
};
\addplot [black, forget plot]
table {%
19.875 0
20.125 0
};
\addplot [black, forget plot]
table {%
19.875 24
20.125 24
};
\addplot [color2, forget plot]
table {%
20.75 1
21.25 1
21.25 4.75
20.75 4.75
20.75 1
};
\addplot [black, dashed, forget plot]
table {%
21 1
21 0
};
\addplot [black, dashed, forget plot]
table {%
21 4.75
21 10
};
\addplot [black, forget plot]
table {%
20.875 0
21.125 0
};
\addplot [black, forget plot]
table {%
20.875 10
21.125 10
};
\addplot [color3, forget plot]
table {%
21.75 0
22.25 0
22.25 2
21.75 2
21.75 0
};
\addplot [black, dashed, forget plot]
table {%
22 0
22 0
};
\addplot [black, dashed, forget plot]
table {%
22 2
22 5
};
\addplot [black, forget plot]
table {%
21.875 0
22.125 0
};
\addplot [black, forget plot]
table {%
21.875 5
22.125 5
};
\addplot [color4, forget plot]
table {%
22.75 0
23.25 0
23.25 1
22.75 1
22.75 0
};
\addplot [black, dashed, forget plot]
table {%
23 0
23 0
};
\addplot [black, dashed, forget plot]
table {%
23 1
23 2
};
\addplot [black, forget plot]
table {%
22.875 0
23.125 0
};
\addplot [black, forget plot]
table {%
22.875 2
23.125 2
};
\addplot [thick, black, forget plot]
table {%
0.75 17
1.25 17
};
\addplot [thick, black, forget plot]
table {%
1.75 17
2.25 17
};
\addplot [thick, black, forget plot]
table {%
2.75 17
3.25 17
};
\addplot [thick, black, forget plot]
table {%
3.75 17
4.25 17
};
\addplot [thick, black, forget plot]
table {%
4.75 17
5.25 17
};
\addplot [thick, black, forget plot]
table {%
6.75 17
7.25 17
};
\addplot [thick, black, forget plot]
table {%
7.75 17
8.25 17
};
\addplot [thick, black, forget plot]
table {%
8.75 17
9.25 17
};
\addplot [thick, black, forget plot]
table {%
9.75 12
10.25 12
};
\addplot [thick, black, forget plot]
table {%
10.75 8
11.25 8
};
\addplot [thick, black, forget plot]
table {%
12.75 17
13.25 17
};
\addplot [thick, black, forget plot]
table {%
13.75 16
14.25 16
};
\addplot [thick, black, forget plot]
table {%
14.75 7.5
15.25 7.5
};
\addplot [thick, black, forget plot]
table {%
15.75 3
16.25 3
};
\addplot [thick, black, forget plot]
table {%
16.75 1
17.25 1
};
\addplot [thick, black, forget plot]
table {%
18.75 16
19.25 16
};
\addplot [thick, black, forget plot]
table {%
19.75 12
20.25 12
};
\addplot [thick, black, forget plot]
table {%
20.75 2.5
21.25 2.5
};
\addplot [thick, black, forget plot]
table {%
21.75 1
22.25 1
};
\addplot [thick, black, forget plot]
table {%
22.75 0
23.25 0
};
\end{axis}

\end{tikzpicture}
